ActSafe: Predicting Violations of Medical Temporal Constraints for Medication Adherence

Prescription medications often impose temporal constraints on regular health behaviors (RHBs) of patients, e.g., eating before taking medication. Violations of such medical temporal constraints (MTCs) can result in adverse effects. Detecting and predicting such violations before they occur can help alert the patient. We formulate the problem of modeling MTCs and develop a proof-of-concept solution, ActSafe, to predict violations of MTCs well ahead of time. ActSafe utilizes a context-free grammar based approach for extracting and mapping MTCs from patient education materials. It also addresses the challenges of accurately predicting RHBs central to MTCs (e.g., medication intake). Our novel behavior prediction model, HERBERT , utilizes a basis vectorization of time series that is generalizable across temporal scale and duration of behaviors, explicitly capturing the dependency between temporally collocated behaviors. Based on evaluation using a real-world RHB dataset collected from 28 patients in uncontrolled environments, HERBERT outperforms baseline models with an average of 51% reduction in root mean square error. Based on an evaluation involving patients with chronic conditions, ActSafe can predict MTC violations a day ahead of time with an average F1 score of 0.86.

==> 9Notes.txt <==
JOEY:
* Please read section 3.3 (especially the math notation and algorithm 1)
    - mostly a sanity check



TODO:
* Add another baseline 
    - potentially just LSTM w/o basis vectorization
* Change table 4: MTC Extraction Results
    - better flow
* Change A_i to BV in eval section
* x-minute -> "varying window size" (5.2.1 title)
* RHB datasets -> RHB users (sections 5, 3)
* RHB patients -> RHB users (sections 5, 3)
* Move all captions to the top of figures/tables
* Section 5.2.2: we define regularity to be inter-user regularity
    - a line or two about how we compare them to each other to see which differ the most.
* What are the implications of the regularity results?
    - is HERBERT robust to some degree of regularity?
    - Which users are the ones with low regularity and low RMSE? What does this mean for HERBERT results?
* Sparsity graph
    - side by side boxplots
* Section 5.3 "ranging from 32 windows..." sentence
    - amount of days in the study varies slightly for each user, so the size of the test set varies
    - convert windows measurement to hours (do the math)
* Section 5.3 second to last paragraph - add line to the end about the 2-hours assumption
* Read through discussion section thoroughly
    - make sure everything makes sense
* Maybe add a diagram for basis vectorization
    - talk to Sarah about this later
[ ] Share dropbox link with Sarah today!

==> Notes/intro.txt <==
medication adherence is a severe problem: 125K premature deaths in the USA each year resulting from non-adherence [1]. About 2/3 Americans with prescriptions are non-adherent [1]. This is particularly challenging for people with chronic diseases since they often have complex medication regimen. Increased amount of medications lead to poor adherence for several chronic conditions, including COPD, respiratory issues, Diabetes, cardiovascular condition, and HIV \cite{ingersoll2008impact}. To make matters worse, these conditions often lead to cognitive impairment. Patients with cognitive impairment and complex dosing schedules showed the poorest rates of adherence in multiple studies \cite{hinkin2002medication, ingersoll2008impact}. 

Pilot with 600K patients indicated that about 40% non-adherence behavior can be attributed to inattention or forgetfulness where an individual forgets to take their medications. There are medication reminder apps. But they don't take into account the daily routine or lifestyle factors of the individual and their medication regimen. An important component of medication adherence is following the medical temporal constraints of each medication. For instance, often prescription medications require taking the medications at a specific time; before or after a specific health behavior (sleep or meal), or on empty stomach (please see Table \ref{table_DUGAdvice} for more examples). This type of information is available in patient education documents, handouts for prescription medications, and patient-centric clinical practice guidelines. Violation of such temporal constraints can result in adverse health outcomes ranging from short term adverse side effects (e.g., pain, dizziness) to long term effects (ineffective treatment) \cite{sabate2003adherence, singh1999effects}. 



Impact of routine or lifestyle for medication adherence
Also it should be noted that younger people tend to struggle more than the elderly, possibly due to more complex schedules or less predictable routines. 

common non-adherence behavior among hypertension patients: 50% people missed a dose (forgot to take their pill), 1 out of 3 forgot whether they took the pill. 1 in 4 did not get a refill. Pilot with 600K patients indicate that 'over two-thirds of non-adherence was due to inattention and procrastination – 39% of non-adherent patients simply forgot to take their medications, 10% procrastinated on getting their refills and 20% did not renew their prescriptions on time.' 69% due to inattention (forgetfulness) and inertia. 
    who is impacted by adherence?
    Although there are some variables that predict better adherence, because of the enormous number of people who become non-adherence almost anybody can be impacted. One finding that is often surprising to find out is that younger people tend to struggle more than the elderly, possibly due to more complex schedules or less predictable routines. --> impact of lifestyle for adherence


In this work we focus on the first and second population group (either missed a dose or can't remember whether they took the dose). Specifically, we look at the cases where patients could use context-aware reminder for medication when there are temporal constraints with their other behaviors. 

evidence of medical temporal constraints: we use the term MTC collectively to refer to any discrepancies between medication regimen and daily routine
    \cite{mayer2001strategies} for example, forgetfulness is a product of both cognitive and motivational issues; thus, it cannot be assumed that reminders alone (focusing only on the cognitive aspect) will solve the “forgetfulness” problem. It is also important to be aware of another important reason for missed doses. Some patients report an ongoing, purposeful restructuring of their routines for taking medication, which is undertaken for a variety of reasons ranging from a strategy for reducing side effects to improving the fit between the medication regimen and their daily routine [19, 20].
    
        evidence of food and sleep pattern related MTC: found for patients undergoing HIV treatment: regimen complexity refers to the number of doses taken per day, the number of pills per dose, the number of different medications taken, the presence of any food-dosing restrictions or requirements, and the presence of any special fluid-intake requirements. Clearly, HAART regimens can, at times, be extremely complex, involving many doses, many pills, and, often, one or more medications that cannot be taken with food. The complexity of HAART regimens sometimes requires patients to alter their eating and sleeping patterns and to change their daily routine. This level of lifestyle change and accommodation may ultimately result in frustration and treatment fatigue [8].

for heart failure patients: things that helped adherence: reminder and routines and use of technology \cite{ferguson2017barriers}


for COPD and many other disease \cite{dolce1991medication}: medication regimen complexity hampering adherence \cite{ingersoll2008impact}: Dolce et al.\cite{dolce1991medication} characterized medication regimens for chronic obstructive pulmonary disease and found that greater complexity of regimens, often including both dosing and time-dependent inhaled medications, was related to poorer adherence, based on patient reports of stopping or forgetting medications, overusing some inhaled medications, or using inhaled medications with improper technique.

donnan2002adherence, paes1997impact
for diabetes \cite{donnan2002adherence}: regimen complexity including more frequent dosing was related to poorer adherence. Another study found that the frequency of insulin doses influenced compliance The adherence rate for the patients taking a dose once-daily was 79%, while for the patients taking doses three times daily was only 38% \cite{paes1997impact}. 


sources:
1. https://www.pillsy.com/articles/medication-adherence-stats




==> Notes/results.txt <==
which results are good result?
========
For HIV treatment Several recent studies have shown that >95\% adherence is necessary to achieve therapeutic success (a nondetectable virus load) in >80\% of treated patients [9, 10]. In this context, the percentage of adherence refers to the percentage of medication doses taken \cite{mayer2001strategies}. 

So if our model can predict x% missing events to ensure y% adherence for a certain condition. We can connect the dots for specific prescriptions that we are using.


==> Notes/to-do.txt <==
REVISIONS
=========================================================
09/26/22 (1-1)
--------------
Discussion Points:
 * 4.1 I think we still need the prescription dataset since we're not removing the 3.1 Modeling MTC section or the 6.1 Extracting MTC sections
 * 5.2 I agree we don't need this - I'll write about how we set up the experiments in the new RHB datasets
 * We moved the application details, correct?

Changes:
* Experimental Setup file
* Evaluation file
